Modeling Relational Data with Graph Convolutional Networks

Knowledge graphs enable a wide variety of applications, including question answering and information retrieval. Despite the great effort invested in their creation and maintenance, even the largest (e.g., Yago, DBPedia or Wikidata) remain incomplete. We introduce Relational Graph Convolutional Networks (R-GCNs) and apply them to two standard knowledge base completion tasks: Link prediction (recovery of missing facts, i.e. subject-predicate-object triples) and entity classification (recovery of missing entity attributes). R-GCNs are related to a recent class of neural networks operating on graphs, and are developed specifically to deal with the highly multi-relational data characteristic of realistic knowledge bases. We demonstrate the effectiveness of R-GCNs as a stand-alone model for entity classification. We further show that factorization models for link prediction such as DistMult can be significantly improved by enriching them with an encoder model to accumulate evidence over multiple inference steps in the relational graph, demonstrating a large improvement of 29.8% on FB15k-237 over a decoder-only baseline.

==> data/degree.dat <==
Degree	Distmult	GCN
300	0.6536916240941507	0.6293773581722328
600	0.5556106272687561	0.5512483079211152
900	0.31121699912347683	0.5487763532095258
1200	0.6950831393053074	0.9485689477646204
1500	0.22483596124764144	0.8317041160792383
1800	0.12834929884746358	0.1860620304656807
2100	0.03806177608243675	0.10174662893387805
2400	0.02114032898149883	0.041112266693905254
2700	0.01783964699853597 0.019568643725269452
